The Little Bundles Operad

Hurwitz spaces are homotopy quotients of the braid group action on the moduli space of principal bundles over a punctured plane. By considering a certain model for this homotopy quotient we build an aspherical topological operad that we call the little bundles operad. As our main result, we describe this operad as a groupoid-valued operad in terms of generators and relations and prove that the categorical little bundles algebras are precisely Turaev's crossed categories. Moreover, we prove that the evaluation on the circle of a homotopical two-dimensional equivariant topolological field theory yields a little bundles algebra up to coherent homotopy.

==> Braiding_and_Action.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0.25) {};
		\node [style=none] (1) at (-1.5, 1.25) {};
		\node [style=none] (2) at (-1, 0.25) {};
		\node [style=none] (4) at (-1.5, 2) {};
		\node [style=none] (5) at (-1.25, 1.75) {$h$};
		\node [style=none] (6) at (-2, 0) {};
		\node [style=none] (7) at (-2, 0) {$g_1$};
		\node [style=none] (8) at (-1, 0) {$g_2$};
		\node [style=none] (9) at (2.5, 1) {};
		\node [style=none] (10) at (3, 2) {};
		\node [style=none] (11) at (3.5, 1) {};
		\node [style=none] (12) at (3, 2.75) {};
		\node [style=none] (13) at (3.25, 2.25) {$h$};
		\node [style=none] (14) at (2.5, 0.5) {};
		\node [style=none] (15) at (2.5, -0.5) {$g_1$};
		\node [style=none] (16) at (3.5, -0.5) {$g_2$};
		\node [style=none] (17) at (3.5, 0.5) {};
		\node [style=none] (18) at (2.25, 0.75) {$g_2$};
		\node [style=none] (19) at (2.5, -0.25) {};
		\node [style=none] (20) at (3.5, -0.25) {};
		\node [style=none] (21) at (7, 1.5) {};
		\node [style=none] (22) at (7.5, 2.5) {};
		\node [style=none] (23) at (8, 1.5) {};
		\node [style=none] (24) at (7.5, 2.5) {};
		\node [style=none] (25) at (6.75, 1.25) {$h$};
		\node [style=none] (26) at (7, 0.25) {};
		\node [style=none] (27) at (7, -0.75) {$g_1$};
		\node [style=none] (28) at (8, -0.75) {$g_2$};
		\node [style=none] (29) at (8, 0.25) {};
		\node [style=none] (30) at (6.75, 0.5) {$g_2$};
		\node [style=none] (31) at (7, -0.5) {};
		\node [style=none] (32) at (8, -0.5) {};
		\node [style=none] (33) at (-0.5, 1.25) {};
		\node [style=none] (34) at (2, 1.25) {};
		\node [style=none] (35) at (4, 1.25) {};
		\node [style=none] (36) at (6.5, 1.25) {};
		\node [style=none] (37) at (8.25, 0.75) {$h$};
		\node [style=none] (38) at (7.5, 3) {};
		\node [style=none] (39) at (7, -5) {};
		\node [style=none] (40) at (7.5, -4.25) {};
		\node [style=none] (41) at (8, -5) {};
		\node [style=none] (44) at (7, -5.5) {};
		\node [style=none] (45) at (7, -6.5) {$g_1$};
		\node [style=none] (46) at (8, -6.5) {$g_2$};
		\node [style=none] (47) at (8, -5.5) {};
		\node [style=none] (48) at (6.75, -5.25) {$hg_2$};
		\node [style=none] (49) at (7, -6.25) {};
		\node [style=none] (50) at (8, -6.25) {};
		\node [style=none] (52) at (8.25, -5.25) {$h$};
		\node [style=none] (53) at (7.5, -3.75) {};
		\node [style=none] (54) at (7.5, -1.25) {};
		\node [style=none] (55) at (7.5, -3.25) {};
		\node [style=none] (56) at (-1.75, -5.5) {};
		\node [style=none] (57) at (-1.25, -4.5) {};
		\node [style=none] (58) at (-0.749999, -5.5) {};
		\node [style=none] (59) at (-1.25, -3.75) {};
		\node [style=none] (60) at (-2, -6) {$h$};
		\node [style=none] (61) at (-1.75, -6.25) {};
		\node [style=none] (62) at (-1.75, -6.5) {$g_1$};
		\node [style=none] (63) at (-0.749999, -6.5) {$g_2$};
		\node [style=none] (64) at (-0.75, -6.25) {};
		\node [style=none] (65) at (-0.5, -6) {$h$};
		\node [style=none] (66) at (-1.5, -0.75) {};
		\node [style=none] (67) at (-1.5, -3) {};
		\node [style=none] (68) at (2.5, -5.25) {};
		\node [style=none] (69) at (3, -4.25) {};
		\node [style=none] (70) at (3.5, -5.25) {};
		\node [style=none] (71) at (3, -3.5) {};
		\node [style=none] (73) at (2.5, -6) {};
		\node [style=none] (74) at (2.5, -7.75) {$g_1$};
		\node [style=none] (75) at (3.5, -7.75) {$g_2$};
		\node [style=none] (76) at (3.5, -6) {};
		\node [style=none] (77) at (2, -5.75) {$hg_2h^{-1}$};
		\node [style=none] (78) at (2.5, -6.75) {};
		\node [style=none] (79) at (3.5, -6.75) {};
		\node [style=none] (80) at (2.5, -7.5) {};
		\node [style=none] (81) at (3.5, -7.5) {};
		\node [style=none] (82) at (2.25, -7.25) {$h$};
		\node [style=none] (83) at (3.75, -7.25) {$h$};
		\node [style=none] (84) at (-0.25, -5) {};
		\node [style=none] (85) at (1.25, -5) {};
		\node [style=none] (86) at (4, -5) {};
		\node [style=none] (87) at (6, -5) {};
		\node [style=none] (88) at (0.75, 1.5) {$c$};
		\node [style=none] (89) at (5.25, 1.5) {$\beta^{-1}$};
		\node [style=none] (90) at (8, -2.5) {$\gamma\circ \id$};
		\node [style=none] (91) at (-1.25, -1.75) {$\beta$};
		\node [style=none] (92) at (0.5, -4.75) {$c$};
		\node [style=none] (93) at (5, -4.75) {$\gamma\circ \id$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (1.center);
		\draw (1.center) to (4.center);
		\draw (9.center) to (10.center);
		\draw (11.center) to (10.center);
		\draw (10.center) to (12.center);
		\draw (14.center) to (9.center);
		\draw (17.center) to (11.center);
		\draw (19.center) to (17.center);
		\draw (20.center) to (14.center);
		\draw (21.center) to (22.center);
		\draw (23.center) to (22.center);
		\draw (22.center) to (24.center);
		\draw (26.center) to (21.center);
		\draw (29.center) to (23.center);
		\draw (31.center) to (29.center);
		\draw (32.center) to (26.center);
		\draw [style=new edge style 0] (33.center) to (34.center);
		\draw [style=new edge style 0] (35.center) to (36.center);
		\draw (24.center) to (38.center);
		\draw (39.center) to (40.center);
		\draw (41.center) to (40.center);
		\draw (44.center) to (39.center);
		\draw (47.center) to (41.center);
		\draw (49.center) to (47.center);
		\draw (50.center) to (44.center);
		\draw (40.center) to (53.center);
		\draw [style=new edge style 0] (54.center) to (55.center);
		\draw (56.center) to (57.center);
		\draw (58.center) to (57.center);
		\draw (57.center) to (59.center);
		\draw (61.center) to (56.center);
		\draw (64.center) to (58.center);
		\draw (68.center) to (69.center);
		\draw (70.center) to (69.center);
		\draw (69.center) to (71.center);
		\draw (73.center) to (68.center);
		\draw (76.center) to (70.center);
		\draw (78.center) to (76.center);
		\draw (79.center) to (73.center);
		\draw (80.center) to (78.center);
		\draw (81.center) to (79.center);
		\draw [style=new edge style 0] (84.center) to (85.center);
		\draw [style=new edge style 0] (86.center) to (87.center);
		\draw [style=new edge style 0] (67.center) to (66.center);
	\end{pgfonlayer}
\end{tikzpicture}

